Agent-based modeling of a price information trading business

We describe an agent-based simulation of a fictional (but feasible) information trading business. The Gas Price Information Trader (GPIT) buys information about real-time gas prices in a metropolitan area from drivers and resells the information to drivers who need to refuel their vehicles. Our simulation uses real world geographic data, lifestyle-dependent driving patterns and vehicle models to create an agent-based model of the drivers. We use real world statistics of gas price fluctuation to create scenarios of temporal and spatial distribution of gas prices. The price of the information is determined on a case-by-case basis through a simple negotiation model. The trader and the customers are adapting their negotiation strategies based on their historical profits. We are interested in the general properties of the emerging information market: the amount of realizable profit and its distribution between the trader and customers, the business strategies necessary to keep the market operational (such as promotional deals), the price elasticity of demand and the impact of pricing strategies on the profit.

==> Figures/exscen.txt <==
U1  DEP	R10	2010-03-22 13:54 0mi
U9  DEP	R9	2010-03-22 13:54 0mi
U1  SEE	STA40	2010-03-22 13:55 0.9mi
U9  SEE	STA10	2010-03-22 14:03 1.8mi
U1  SEE	STA59	2010-03-22 14:04 1.1mi
U1  SEE	STA59	2010-03-22 14:04 1.1mi
U9  SEE	STA20	2010-03-22 14:17 6.3mi
U1  SEE	STA18	2010-03-22 14:18 1.1mi
U9  ARR	W6	2010-03-22 14:18 6.3mi
U1  ARR	W1	2010-03-22 14:19 1.2mi

